Reg4Pru: Regularisation Through Random Token Routing for Token Pruning

Transformers are widely adopted in modern vision models due to their strong ability to scale with dataset size and generalisability. However, this comes with a major drawback: computation scales quadratically to the total number of tokens. Numerous methods have been proposed to mitigate this. For example, we consider token pruning with reactivating tokens from preserved representations, but the increased computational efficiency of this method results in decreased stability from the preserved representations, leading to poorer dense prediction performance at deeper layers. In this work, we introduce Reg4Pru, a training regularisation technique that mitigates token-pruning performance loss for segmentation. We compare our models on the FIVES blood vessel segmentation dataset and find that Reg4Pru improves average precision by an absolute 46% compared to the same model trained without routing. This increase is observed using a configuration that achieves a 29% relative speedup in wall-clock time compared to the non-pruned baseline. These findings indicate that Reg4Pru is a valuable regulariser for token reduction strategies.

==> Graph_Data/No_Routing_vs_Throughput.csv <==
Keep Ratio,DICE,AP,THROUGHPUT,
0.9,0.8226,0.5244,76.0500,
0.8,0.8398,0.5337,89.9400,
0.7,0.6868,0.1770,100.0300,
0.6,0.5177,0.0361,110.9000,
0.5,0.1358,0.0019,111.0300,

==> Graph_Data/Per_Block_NotPruned.csv <==
,,Conv decode after DINO v2 block ,DICE,AP,THROUGHPUT (imgs/sec),,Block idx to this:
,Not pruned,After Block 12,0.9101,0.7431,78.49,,No postfix
,,After Block 11,0.9101,0.7426,78.49,,0
,,After Block 10,0.9102,0.7456,78.49,,-1
,,After Block 9,0.9096,0.7465,78.49,,-2
,,After Block 8,0.9071,0.7416,78.49,,-3

==> Graph_Data/Per_Block_PrunedConst.csv <==
,,Conv decode after DINO v2 block ,DICE,AP,THROUGHPUT (imgs/sec),,Block idx to this:
,Pruned Mask policy w/ train-time routing,After Block 12,0.7133427858352661,0.23234409093856812,100.35,,
,,After Block 11,0.7692968845367432,0.34755739569664,100.35,,
,,After Block 10,0.7837526798248291,0.37326592206954956,100.35,,
,,After Block 9,0.7713223695755005,0.3628770411014557,100.35,,
,,After Block 8,0.7797329425811768,0.3807731866836548,100.35,,0.5223


==> Graph_Data/Per_Block_PrunedMask.csv <==
,,Conv decode after DINO v2 block ,DICE,AP,THROUGHPUT (imgs/sec),,Block idx to this:
Random token reactivations off,Pruned w/ Mask policy,After Block 12,0.6868,0.1770,100.95,,
,,After Block 11,0.7674,0.3539,100.95,,1.28615110205122
,,After Block 10,0.8128,0.4603,100.95,,
,,After Block 9,0.8278,0.5080,100.95,,
,,After Block 8,0.8331,0.5236,100.95,,

==> Graph_Data/Per_Block_PrunedMaskFixedRouted.csv <==
,,Conv decode after DINO v2 block ,DICE,AP,THROUGHPUT (imgs/sec),,Block idx to this:
,Pruned Mask w/ Fixed depth routing,After Block 12,0.8577,0.5776,100.8600,,
,,After Block 11,0.8656,0.6069,100.8600,,
,,After Block 10,0.8860,0.6677,100.8600,,
,,After Block 9,0.8857,0.6659,100.8600,,
,,After Block 8,0.8809,0.6574,100.8600,,

==> Graph_Data/Per_Block_PrunedMaskRouted.csv <==
,,Conv decode after DINO v2 block ,DICE,AP,THROUGHPUT (imgs/sec),,Block idx to this:
,Pruned Mask policy w/ train-time routing,After Block 12,0.8979,0.6994,100.35,,
,,After Block 11,0.9012,0.7088,100.35,,
,,After Block 10,0.9013,0.7079,100.35,,
,,After Block 9,0.9007,0.7113,100.35,,
,,After Block 8,0.8985,0.7117,100.35,,0.5223


==> Graph_Data/Per_Block_ToMe.csv <==
,,Conv decode after DINO v2 block ,DICE,AP,THROUGHPUT (imgs/sec),,Block idx to this:
,Not Pruned w/ Attention ToMe,After Block 12,0.9021,0.7197,102.94,,
,,After Block 11,0.9021,0.7194,102.94,,
,,After Block 10,0.9019,0.7211,102.94,,
,,After Block 9,0.9012,0.7199,102.94,,
,,After Block 8,0.8971,0.7108,102.94,,


==> Graph_Data/Per_Block_ToMe_MLP.csv <==
,,Conv decode after DINO v2 block ,DICE,AP,THROUGHPUT (imgs/sec),,Block idx to this:
,ToMe w/ MLP +Attn,After Block 12,0.8765,0.6481,,,
,,After Block 11,0.8768,0.6523,,,
,,After Block 10,0.8766,0.6527,,,
,,After Block 9,0.8770,0.6492,,,
,,After Block 8,0.8725,0.6385,,,

==> Graph_Data/Pruned_Mask_Fixed_Route_vs_Throughput.csv <==
Keep Ratio,DICE,AP,THROUGHPUT,
0.9,0.8942,0.6946,76.5700,
0.8,0.8802,0.6446,90.7900,
0.7,0.8573,0.5780,100.3500,
0.6,0.8322,0.5068,112.5200,
0.5,0.8105,0.4545,112.6500,


==> Graph_Data/Pruned_Mask_vs_Throughput.csv <==
Keep Ratio,DICE,AP,THROUGHPUT,
0.9,0.9053,0.7266,76.5700,
0.8,0.9024,0.7154,90.7900,
0.7,0.8979,0.6994,100.3500,
0.6,0.8897,0.6706,112.5200,
0.5,0.8767,0.6376,112.6500,


==> Graph_Data/ToMe_MLP_Attn_vs_Throughput_reduced.csv <==
Keep Ratio,DICE,AP,THROUGHPUT,
0.7,0.8868,0.6779,78.6800,
0.6,0.8834,0.6705,98.1200,
0.5,0.8769,0.6469,103.4700,
0.4,0.8680,0.6135,115.2100,
